Rapid destruction of protoplanetary discs due to externalphotoevaporation in star-forming regions

We analyse N-body simulations of star-forming regions to investigate the effects of external far and extreme ultra-violet photoevaporation from massive stars on protoplanetary discs. By varying the initial conditions of simulated star-forming regions, such as the spatial distribution, net bulk motion (virial ratio), and density, we investigate which parameters most affect the rate at which discs are dispersed due to external photoevaporation. We find that disc dispersal due to external photoevaporation is faster in highly substructured star-forming regions than in smooth and centrally concentrated regions. Sub-virial star-forming regions undergoing collapse also show higher rates of disc dispersal than regions that are in virial equilibrium or are expanding. In moderately dense ($\sim$100 M$_{\odot}$ pc$^{-3}$) regions, half of all protoplanetary discs with radii $\geq$ 100 AU are photoevaporated within 1 Myr, three times faster than is currently suggested by observational studies. Discs in lower-density star-forming regions ($\sim$10 M$_{\odot}$ pc$^{-3}$) survive for longer, but half are still dispersed on short timescales ($\sim$2 Myr). This demonstrates that the initial conditions of the star forming regions will greatly impact the evolution and lifetime of protoplanetary discs. These results also imply that either gas giant planet formation is extremely rapid and occurs before the gas component of discs is evaporated, or gas giants only form in low-density star-forming regions where no massive stars are present to photoevaporate gas from protoplanetary discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
